Discovering Bands from Graphs

Discovering the underlying structure of a given graph is one of the fundamental goals in graph mining. Given a graph, we can often order vertices in a way that neighboring vertices have a higher probability of being connected to each other. This implies that the edges form a band around the diagonal in the adjacency matrix. Such structure may rise for example if the graph was created over time: each vertex had an active time interval during which the vertex was connected with other active vertices. The goal of this paper is to model this phenomenon. To this end, we formulate an optimization problem: given a graph and an integer $K$, we want to order graph vertices and partition the ordered adjacency matrix into $K$ bands such that bands closer to the diagonal are more dense. We measure the goodness of a segmentation using the log-likelihood of a log-linear model, a flexible family of distributions containing many standard distributions. We divide the problem into two subproblems: finding the order and finding the bands. We show that discovering bands can be done in polynomial time with isotonic regression, and we also introduce a heuristic iterative approach. For discovering the order we use Fiedler order accompanied with a simple combinatorial refinement. We demonstrate empirically that our heuristic works well in practice.

==> data/map-christos-faloutsos-project-abbrv.txt <==
29	Appel
30	Kang
31	Tsourakakis
32	Koutis
33	Drineas
34	Lin
35	Sun
36	Michelakis
37	Hoke
38	Xie
39	Zhang
40	Strunk


==> data/map-christos-faloutsos-project.txt <==
29	Ana Paula Appel
30	U. Kang
31	Charalampos E. Tsourakakis
32	Ioannis Koutis
33	Petros Drineas
34	Ching-Yung Lin
35	Jimeng Sun
36	Eirinaios Michelakis
37	Evan Hoke
38	Yinglian Xie
39	Hui Zhang
40	John D. Strunk


==> data/map-christos-papadimitriou-project-abbrv.txt <==
128	Arkin
129	Mount
130	Mitchell
131	Tamaki
132	Demaine
133	Uehara
134	Ito
135	Uno
136	Harvey
137	Sideri
138	Spatharis
139	Foudalis


==> data/map-christos-papadimitriou-project.txt <==
128	Esther M. Arkin
129	David M. Mount
130	Joseph S. B. Mitchell
131	Hisao Tamaki
132	Erik D. Demaine
133	Ryuhei Uehara
134	Takehiro Ito
135	Yushi Uno
136	Nicholas J. A. Harvey
137	Martha Sideri
138	Anthony Spatharis
139	Ilias Foudalis


==> toy1.dat <==
0 0 0
0 0 0
0 0 0
0 0 0
1 0 0
1 0 0
3 0 0
3 0 0
3 0 0
5 2 0
5 2 0
6 2 -1
6 2 -1
7 2 -2
8 5 -2
9 6 -3
9 6 -3
9 6 -3
10 6 -3
10 7 -3
12 6 -4
14 4 -5
16 3 -5
20 1 -4
21 0 -5
21 0 -4
21 0 -3
23 0 -3
23 0 -2
26 0 -2
#26 0 -2
#28 0 0
#28 0 0
#29 0 0
#29 0 0


==> toy2.dat <==
0 0 0 2
1 0 0 3
1 0 0 5
1 0 0 5
2 1 0 7
3 1 0 7
3 1 0 7
3 1 0 7
4 1 1 7
4 2 2 7
4 2 2 7
5 3 3 7
6 3 3 9
7 4 4 11
7 6 7 13
8 7 8 14
9 8 9 16
9 11 11 17
9 13 13 18
10 14 14 18
10 15 18 21
11 16 19 23
12 16 20 23
13 16 22 25
13 18 24 26
15 21 24 28
17 22 25 28
18 24 26 29
20 25 27 29
21 26 27 29
#23 27 28 29
#25 28 28 29
#27 29 29 29

